Deep UQ: Learning deep neural network surrogate models for high dimensional uncertainty quantification

State-of-the-art computer codes for simulating real physical systems are often characterized by a vast number of input parameters. Performing uncertainty quantification (UQ) tasks with Monte Carlo (MC) methods is almost always infeasible because of the need to perform hundreds of thousands or even millions of forward model evaluations in order to obtain convergent statistics. One, thus, tries to construct a cheap-to-evaluate surrogate model to replace the forward model solver. For systems with large numbers of input parameters, one has to deal with the curse of dimensionality - the exponential increase in the volume of the input space, as the number of parameters increases linearly. In this work, we demonstrate the use of deep neural networks (DNN) to construct surrogate models for numerical simulators. We parameterize the structure of the DNN in a manner that lends the DNN surrogate the interpretation of recovering a low dimensional nonlinear manifold. The model response is a parameterized nonlinear function of the low dimensional projections of the input. We think of this low dimensional manifold as a nonlinear generalization of the notion of the active subspace. Our approach is demonstrated with a problem on uncertainty propagation in a stochastic elliptic partial differential equation (SPDE) with uncertain diffusion coefficient. We deviate from traditional formulations of the SPDE problem by not imposing a specific covariance structure on the random diffusion coefficient. Instead, we attempt to solve a more challenging problem of learning a map between an arbitrary snapshot of the diffusion field and the response.

==> model_sel_res_N_2000.csv <==
,$L$,$d$,$\lambda_{\mathcal{S}}^{*} (\mathrm{x} 10^{-7})$,$\mathcal{R}_{\mathcal{S}}(\mathrm{x} 10^{-3})$
0,3.0,1.0,8.15006716757,1.11112444313
1,3.0,2.0,7.34934495937,0.997974439581
2,3.0,3.0,5.08475643128,0.918017261278
3,3.0,4.0,2.23576466153,0.906864499618
4,4.0,1.0,3.16227766017,0.828772710346
5,4.0,2.0,3.08059929781,0.790818246804
6,4.0,3.0,2.49629023791,0.750093820204
7,4.0,4.0,1.46764106207,0.732483410011
8,5.0,1.0,1.90131105177,0.732917293438
9,5.0,2.0,1.5610412421,0.699388396871
10,5.0,3.0,1.16923555035,0.66537084671
11,5.0,4.0,0.864008215161,0.679349686834
12,6.0,1.0,1.07806743674,0.666473737419
13,6.0,2.0,1.35141501424,0.642096048738
14,6.0,3.0,0.640032920673,0.650748849641
15,6.0,4.0,0.333478317125,0.660706291749
16,7.0,1.0,0.561507441663,0.678844779996
17,7.0,2.0,1.04256890096,0.631912959501
18,7.0,3.0,0.689849899611,0.64952463949
19,7.0,4.0,1.08381614838,0.665327026887
20,8.0,1.0,0.323715939724,0.668284370097
21,8.0,2.0,0.140223417763,0.677306923383
22,8.0,3.0,0.108546014904,0.668550231137
23,8.0,4.0,0.340628016119,0.642489497599
24,9.0,1.0,1.17105523827,0.668522262107
25,9.0,2.0,0.316176002229,0.664940911711
26,9.0,3.0,0.403053836433,0.668282485755
27,9.0,4.0,0.23454502091,0.671689815147

